A Cyberinfrastructure for BigData Transportation Engineering

Big Data-driven transportation engineering has the potential to improve utilization of road infrastructure, decrease traffic fatalities, improve fuel consumption, decrease construction worker injuries, among others. Despite these benefits, research on Big Data-driven transportation engineering is difficult today due to the computational expertise required to get started. This work proposes BoaT, a transportation-specific programming language, and it's Big Data infrastructure that is aimed at decreasing this barrier to entry. Our evaluation that uses over two dozen research questions from six categories show that research is easier to realize as a BoaT computer program, an order of magnitude faster when this program is run, and exhibits 12-14x decrease in storage requirements.

==> README.txt <==
# TRB_LaTeX_tex

A LaTeX template for Transportation Research Board Annual Meeting papers.

This is a lighter version of the former TRB LaTeX
[template](https://github.com/chiehrosswang/TRB_LaTeX_rnw). The previous
version was built primarily for people using R, Sweave, and LaTeX. Therefore,
this version is created for people who need a straight-forward LaTeX template
for TRB papers.

More instruction and details about the project can be found inside the
``trb_template.tex``. The document uses external shell commands hence it needs
to be compiled with ``-shell-escape`` option. This is necessary for word count
feature which uses ``texcount`` program. For example:

    latexmk trb_template.tex -pdf -pvc -shell-escape

Perl is necessary for ``texcount`` to work and needs a Perl interpreter e.g. [ActivePerl](http://www.activestate.com/activeperl/downloads).

# Troubleshooting
Using ``-shell-escape`` in TexStudio ([original source](http://tex.stackexchange.com/questions/233511/inkscape-and-shell-escape-with-texstudio)):

Go to ``Options->Configure texstudio``. Click on ``Commands``. Add ``-shell-escape`` flag to ``pdflatex``:

    pdflatex.exe -synctex=1 -interaction=nonstopmode -shell-escape %.tex

